M\"obius Kondo Insulators

Heavy fermion materials have recently attracted attention for their potential to combine topological protection with strongly correlated electron physics. To date, the ideas of topological protection have been restricted to the heavy fermion or "Kondo" insulators with the simplest point-group symmetries. Here we argue that the presence of nonsymmorphic crystal symmetries in many heavy fermion materials opens up a new family of topologically protected heavy electron systems. Re-examination of archival resistivity measurements in nonsymmorphic heavy fermion insulators Ce$_3$Bi$_4$Pt$_3$ and CeNiSn reveals the presence of low temperature conductivity plateau, making them candidate members of the new class of material. We illustrate our ideas with a specific model for CeNiSn, showing how glide symmetries generate surface states with a novel Mobius braiding that can be detected by ARPES or non-local conductivity measurements. One of the interesting effects of strong correlation, is the development of partially localization or "Kondo breakdown" on the surfaces, which transforms Mobius surface states into quasi-one dimensional conductors, with the potential for novel electronic phase transitions.

==> abstract.txt <==
Heavy fermion materials have recently attracted attention for their potential
to combine topological protection with strongly correlated electron
physics. To date, the ideas of topological protection have been restricted to
the heavy fermion or ``Kondo'' insulators with the simplest point-group
symmetries.  Here we argue that the presence of nonsymmorphic crystal
symmetries in many heavy fermion materials opens up a new family of
topologically protected heavy electron systems.  Re-examination of archival
resistivity measurements in nonsymorphic heavy fermion insulators
Ce$_3$Bi$_4$Pt$_3$ and CeNiSn reveals the presence of low temperature
conductivity plateau, making them candidate members of the new class of
material.  We illustrate our ideas with a specific model for CeNiSn, showing
how glide symmetries generate surface states with a novel M\" obius braiding
that can be detected by ARPES or non-local conductivity measurements.  One of
the interesting effects of strong correlation, is the development of partially
localization or ``Kondo breakdown'' on the surfaces, which transforms M\"obius
surface states into quasi-one dimensional conductors, with the potential for
novel electronic phase transitions.

